Specification Mining for Smart Contracts with Trace Slicing and Predicate Abstraction

Smart contracts are computer programs running on blockchains to implement Decentralized Applications. The absence of contract specifications hinders routine tasks, such as contract understanding and testing. In this work, we propose a specification mining approach to infer contract specifications from past transaction histories. Our approach derives high-level behavioral automata of function invocations, accompanied by program invariants statistically inferred from the transaction histories. We implemented our approach as tool SMCON and evaluated it on eleven well-studied Azure benchmark smart contracts and six popular real-world DApp smart contracts. The experiments show that SMCON mines reasonably accurate specifications that can be used to enhance symbolic analysis of smart contracts achieving higher code coverage and up to 56% speedup, and facilitate DApp developers in maintaining high-quality documentation and test suites.

==> figure/Dicether-fsm.txt <==
digraph finite_state_machine {
	fontname="Helvetica,Arial,sans-serif"
	node [fontname="Helvetica,Arial,sans-serif"]
	edge [fontname="Helvetica,Arial,sans-serif"]
	rankdir=LR;
	node [shape = doublecircle]; 0 4 7;
	node [shape = circle];
	0 -> 1 [label = "createGame"];
	1 -> 3 [label = "userCancelGame"];
	1 -> 2 [label = "serverCancelGame"];
	2 -> 4 [label = "userCancelGame"];
	3 -> 4 [label = "serverCancelGame"];
	1 -> 4 [label = "serverEndGame"];
	1 -> 4 [label = "userEndGame"];
	1 -> 5 [label = "userEndGameConflict"];
	1 -> 6 [label = "serverEndGameConflict"];
	5 -> 7 [label = "serverEndGameConflict"];
	6 -> 7 [label = "userEndGameConflict"];
}


==> figure/MyStyle.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{Rectangle}=[fill={rgb,255: red,0; green,128; blue,128}, draw=green, shape=rectangle, tikzit category=TextBox, line width=1pt]

% Edge styles

